Precise photometric redshifts with a narrow-band filter set: The PAU Survey at the William Herschel Telescope

The Physics of the Accelerating Universe (PAU) survey at the William Herschel Telescope (WHT) will use a new optical camera (PAUCam) with a large set of narrow-band filters to perform a photometric galaxy survey with a quasi-spectroscopic redshift precision of \sigma(z)/(1 + z) ~ 0.0035 and map the large-scale structure of the universe in three dimensions up to i_AB < 22.5-23.0. In this paper we present a detailed photo-z performance study using photometric simulations for 40 equally-spaced 12.5-nm-wide (FWHM) filters with a ~25% overlap and spanning the wavelength range from 450 nm to 850 nm, together with a ugrizY broad-band filter system. We then present the migration matrix r_ij, containing the probability that a galaxy in a true redshift bin j is measured in a photo-z bin i, and study its effect on the determination of galaxy auto- and cross-correlations. Finally, we also study the impact on the photo-z performance of small variations of the filter set in terms of width, wavelength coverage, etc., and find a broad region where slightly modified filter sets provide similar results, with the original set being close to optimal.

==> README.txt <==
% The source files for this manuscript are as follows:
% README.txt      	this file
% mn2e.cls        	MNRAS LaTeX 2e class file
% mn2e.bst        	BibTeX style file
% mnras_paper.tex	The main .tex file containing all the sections of
%			this paper. I compile as "pdflatex mnras_paper.tex"
%			in order to get the final .pdf 
% abstract.tex		Contains the abstract
% introduction.tex	Contains section 1 
% filter.tex		Contains section 2
% mock.tex		Contains section 3
% photoz.tex		Contains section 4
% optim.tex		Contains section 5 
% conclusion.tex	Contains section 6
% acknowledgements.tex	Contains the acknowledgements
% mnras_paper.bbl	Contains the bibliography
% plots/		This folder contains all the figures of the paper,
%			some in .pdf format and some others in .jpg format

